Numerical experiments of adjusted BSSN systems for controlling constraint violations

We present our numerical comparisons between the BSSN formulation widely used in numerical relativity today and its adjusted versions using constraints. We performed three testbeds: gauge-wave, linear wave, and Gowdy-wave tests, proposed by the Mexico workshop on the formulation problem of the Einstein equations. We tried three kinds of adjustments, which were previously proposed from the analysis of the constraint propagation equations, and investigated how they improve the accuracy and stability of evolutions. We observed that the signature of the proposed Lagrange multipliers are always right and the adjustments improve the convergence and stability of the simulations. When the original BSSN system already shows satisfactory good evolutions (e.g., linear wave test), the adjusted versions also coincide with those evolutions; while in some cases (e.g., gauge-wave or Gowdy-wave tests) the simulations using the adjusted systems last 10 times as long as those using the original BSSN equations. Our demonstrations imply a potential to construct a robust evolution system against constraint violations even in highly dynamical situations.

==> reply_referee2-1.txt <==

On 2007/12/30, at 15:00, kiuchi wrote:

We hereby re-submit our article, 
``Numerical experiments of adjusted Baumgarte-Shapiro-Shibata-Nakamura 
  systems for controlling constraint violations'' (DL10481) 

First of all, we thank the referee for his/her immediate reply with
careful and kind reading our manuscript.

According to the referee's comments, we revised our article.
The most changes are to rewrite our English expressions along to the
referee's suggestions and to correct grammatical errors.

We attached (a) the reply to the referee and (b) the list of changes. 
We believe these changes are acceptable. 

                    Sincerely,  

                                Kenta Kiuchi and Hisa-aki Shinkai

-------------------------------------------------------------------------------
Reply to the referee for his/her suggestions
-------------------------------------------------------------------------------
First of all, we thank the referee for his/her immediate reply with
careful and kind reading our manuscript.

According to the referee's comments, we revised our article.
The most changes are to rewrite our English expressions along to the
referee's suggestions (1,2,4-13,15-20) and to correct grammatical errors. 

The followings are the replies to the referee's comments (the rest of the above). 

>However, given the demonstrated
>increase in error with resolution in these simulations, they should
>either perform still higher resolution runs (which should be trivial
>given that these are 1D tests), or limit their claim to "increases run
>lifetime". 
>3) The authors should not claim that their systems produce stable
>evolution in cases where the error increases with resolution. They
>should rather claim that their systems show a weaker instability.
>14) Same section. The runs are not "stably" evolved. They may not
>have crashed with NaNs, but the error increases with resolution. 
>The authors will either need to perform an additional run showing that
>higher resolution reduces the error, or limit their claim. 

We agreed with the referee, and we limited our claim that our adjusted 
systems show a weaker instability than the original system and 
increases run lifetime.  We limited to denote that adjusted systems are
"a potential to construct a robust system against constraint violations".  

>21) The authors claim that the momentum constraint drives the
>inaccuracy seen in Fig 11. However, it looks to me like H, M, and g
>all start blowing up at essentially the same time. I don't see proof
>within that figure of the authors claim.

We are discussing the order of the violation of constraints; which 
violation triggers the others. (Not the final blowing up time). 
In Fig.11, M, S, A begins its violation first, then G and H follows. 
We modified our expressions for not getting misunderstandings. 

-------------------------------------------------------------------------------
the list of changes 
-------------------------------------------------------------------------------
1. Abstract. We changed "Einstein equation" to "Einstein equations"
  responding to the referee's comment (1). 

2. Abstract, the second to last setence. We rephrased the sentence
  responding to the referee's comment (2). 

3. Introduction, first paragraph. We rephrased the last sentence.
   responding to the referee's comments (4).

4. Introduction, 3rd paragraph. We rephrased the sentence
   responding to the referee's comments (5).

5. Section II A, last paragraph. We rephrased the sentence 
   responding to the referee's comments (6).

6. Same sentence: We cited gr-qc/0610128 responding to the referee's comments (7).

7. Section II B, first sentence:  We changed the sentences, responding to 
   the referee's comments (8).

8. Section IIB, bullet 1: We rephrased the sentence 
   responding to the referee's comments (9).

9. Section IIB, last paragraph, first sentence: 
   We rephrased the sentence responding to the referee's comments (10).

10. Section IIB, last paragraph, last sentence:
   We rephrased the sentence responding to the referee's comments (11).

11. Section IV B, first paragraph: We rephrased the sentence
    responding to the referee's comments (12).

12. Section V A 2: We droped the word "by" in 
    "...using the momentum constraint by (2.20)" 
    responding to the referee's comments (13).

13. Section V A 2: We modified the sentences 
    responding to the referee's comments (14).

14. Section VA 5, first paragraph: We rephrased the sentences 
    responding to the referee's comment (15). 

15 Summary: We rephrased the sentence, responding to the referee's comment (16). 

16 Summary: We rephrased the sentence, responding to the referee's comment (17).

17 Summary: We droped the sentence, responding to the referee's comment (18).

18 Summary: We rephrased the sentence, responding to the referee's comment (19).

19 Summary: We rephrased the sentence, responding to the referee's comment (20).

20 Summary: We modified the expression, responding to the referee's comment (21).
-------------------------------------------------------------------------------


